The Mice at play in the CALIFA survey: A case study of a gas-rich major merger between first passage and coalescence

We present optical integral field spectroscopy (IFS) observations of the Mice, a major merger between two massive (>10^11Msol) gas-rich spirals NGC4676A and B, observed between first passage and final coalescence. The spectra provide stellar and gas kinematics, ionised gas properties and stellar population diagnostics, over the full optical extent of both galaxies. The Mice provide a perfect case study highlighting the importance of IFS data for improving our understanding of local galaxies. The impact of first passage on the kinematics of the stars and gas has been significant, with strong bars likely induced in both galaxies. The barred spiral NGC4676B exhibits a strong twist in both its stellar and ionised gas disk. On the other hand, the impact of the merger on the stellar populations has been minimal thus far: star formation induced by the recent close passage has not contributed significantly to the global star formation rate or stellar mass of the galaxies. Both galaxies show bicones of high ionisation gas extending along their minor axes. In NGC4676A the high gas velocity dispersion and Seyfert-like line ratios at large scaleheight indicate a powerful outflow. Fast shocks extend to ~6.6kpc above the disk plane. The measured ram pressure and mass outflow rate (~8-20Msol/yr) are similar to superwinds from local ULIRGs, although NGC4676A has only a moderate infrared luminosity of 3x10^10Lsol. Energy beyond that provided by the mechanical energy of the starburst appears to be required to drive the outflow. We compare the observations to mock kinematic and stellar population maps from a merger simulation. The models show little enhancement in star formation during and following first passage, in agreement with the observations. We highlight areas where IFS data could help further constrain the models.

==> astroph-notes.txt <==
The Mice at play in the CALIFA survey: A case study of a gas-rich major merger between first passage and coalescence

Vivienne Wild (1), Fabian Rosales-Ortega,  Jesus Falcon-Barroso, Ruben Garcia-Benito, Anna Gallazzi, Rosa M. Gonzalez Delgado, Simona Bekeraite, Anna Pasquali, Peter H. Johansson,  Begona Garcia Lorenzo, Glenn van de Ven, Milena Pawlik, Enrique Perez, Ana Monreal-Ibero, Mariya Lyubenova, Roberto Cid Fernandes,  Jairo Mendez-Abreu,  Jorge Barrera-Ballesteros, Carolina Kehrig, Jorge Iglesias-Paramo, Dominik J. Bomans, Isabel Marquez, Benjamin D. Johnson, Robert C. Kennicutt, Bernd Husemann, Damian Mast, Sebastian F. Sanchez, C. Jakob Walcher, Joao Alves, Alfonso L. Aguerri, Almudena Alonso Herrero, Joss Bland-Hawthorn, Cristina Catalan-Torrecilla, Estrella Florido,  Jean Michel Gomes, Knud Jahnke, A.R. Lopez-Sanchez, Adriana de Lorenzo-Caceres, Raffaella A. Marino, Esther Marmol-Queralto, Patrick Olden, Ascension del Olmo, Polychronis Papaderos, Andreas Quirrenbach, Jose M. Vilchez, Bodo Ziegler (For the CALIFA Collaboration, (1) University of St Andrews)

We present optical integral field spectroscopy (IFS) observations of the Mice, a major merger between two massive (>10^11Msol) gas-rich spirals NGC4676A and B, observed between first passage and final coalescence. The spectra provide stellar and gas kinematics, ionised gas properties and stellar population diagnostics, over the full optical extent of both galaxies. The Mice provide a perfect case study highlighting the importance of IFS data for improving our understanding of local galaxies.
The impact of first passage on the kinematics of the stars and gas has been significant, with strong bars likely induced in both galaxies. The barred spiral NGC4676B exhibits a strong twist in both its stellar and ionised gas disk. 
On the other hand, the impact of the merger on the stellar populations has been minimal thus far: star formation induced by the recent close passage has not contributed significantly to the global star formation rate or stellar mass of the galaxies.
Both galaxies show bicones of high ionisation gas extending along their minor axes. In NGC4676A the high gas velocity dispersion and Seyfert-like line ratios at large scaleheight indicate a powerful outflow. Fast shocks extend to ~6.6kpc above the disk plane. The measured ram pressure and mass outflow rate (~8-20Msol/yr) are similar to superwinds from local ULIRGs, although NGC4676A has only a moderate infrared luminosity of 3x10^10Lsol. Energy beyond that provided by the mechanical energy of the starburst appears to be required to drive the outflow.
We compare the observations to mock kinematic and stellar population maps from a merger simulation. The models show little enhancement in star formation during and following first passage, in agreement with the observations. We highlight areas where IFS data could help further constrain the models.

